Star and Planet Formation with the Single Aperture Large Telescope for Universe Studies (SALTUS) Space Observatory

The Single Aperture Large Telescope for Universe Studies (SALTUS) is a far-infrared space mission concept with unprecedented spatial and spectral resolution. Saltus consists of a 14-m inflatable primary, providing 16 times the sensitivity and 4 times the angular resolution of Herschel, and two cryogenic detectors spanning a wavelength range of 34-660 microns and spectral resolving power of 300 - 1e7. Spectroscopic observations in the far-infrared offer many unique windows into the processes of star and planet formation. These include observations of low energy water transitions, the H2 mass tracer HD, many CHONS constraining molecules such as NH3 and H2S, and emission lines from the phonon modes of molecular ices. Observing these species will allow us to build a statistical sample of protoplanetary disk masses, characterize the water snowline, identify Kuiper Belt like debris rings around other stars, and trace the evolution CHONS from prestellar cores, through to protoplanetary disks and debris disks. This paper details details several key star and planet formation science goals achievable with SALTUS.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
